Semantic Prism: Generative Segmentation with an Explicit Semantic-Image Interface

Conditional image generators can render segmentation maps as semantic RGB images, but color drift and boundary mixing can undermine direct decoding. We present Semantic Prism, a framework that combines an explicit semantic-image interface with hierarchical refinement for road-scene segmentation. A generator adapted from a diffusion-distilled backbone produces a semantic RGB image with a single denoising update per crop. Distances to a fixed class-color codebook define interface logits and pixelwise class probabilities. Hierarchical Generator Evidence Alignment (HGEA) combines spatially aligned multilevel features from the VAE encoder of the generator with the input image, generated semantic image, and interface probabilities to predict additive corrections to these logits. Contextual Interface Hierarchy Disagreement (C-IHD) combines pointwise uncertainty, local context, and interface-refinement disagreement in a fixed score for ranking pixel errors, without an auxiliary predictor or an additional network pass. On the 500-image Cityscapes validation set, Semantic Prism achieves 72.07% mean mIoU, improving on direct-interface decoding by 11.39 percentage points. Extensive capacity-matched ablations show higher mean mIoU for multilevel refinement than for flat and single-level alternatives. The Cityscapes-trained model transfers to ACDC Dataset, achieving 46.89% mIoU without target-domain adaptation. Beyond Cityscapes, on BDD100K dataset, a separately trained model achieves 62.22% mIoU on its full 1,000-image validation set. Across the 3 evaluated datasets, C-IHD improves pixel-error area under the AUPR over uncertainty derived from maximum softmax probability, with segmentation predictions held fixed for each comparison. In particular, on ACDC, AUPR increases from 0.6580 to 0.7557, demonstrating that Semantic Prism presents more effective error ranking under adverse-condition domain shift.

==> README.txt <==
Semantic Prism
Combined preprint source for Overleaf and arXiv

OVERLEAF
Upload this ZIP as a new project. Select main.tex as the main document
and pdfLaTeX as the compiler.

ARXIV
Upload the source ZIP and check the compiled preview. The included
00README.json identifies main.tex as the top-level document and
pdfLaTeX as the compiler. For a revision of arXiv:2608.11537, use the
existing record's Replace action.

LOCAL BUILD
  pdflatex main.tex
  bibtex main
  pdflatex main.tex
  pdflatex main.tex

PROJECT STRUCTURE
  main.tex                  Document entry point and preprint layout setup
  main_body.tex             Main paper
  author_info.tex           Shared author and affiliation block
  llm_usage_statement.tex   AI-use disclosure
  supporting_materials.tex  Supplementary material
  figures/                  All main and supplementary figure assets
  references.bib            Consolidated BibTeX database
  main.bbl                  Generated bibliography
  ieeenat_fullname.bst      Bibliography style
  neutralpreprint.sty       Two-column preprint style
  00README.json             arXiv build configuration

The main paper, references, and supplement are compiled into one PDF.
Page numbers are continuous. Supplementary sections, equations, tables,
and figures have an S prefix.

